MVImgNet2.0: A Larger-scale Dataset of Multi-view Images

MVImgNet is a large-scale dataset that contains multi-view images of ~220k real-world objects in 238 classes. As a counterpart of ImageNet, it introduces 3D visual signals via multi-view shooting, making a soft bridge between 2D and 3D vision. This paper constructs the MVImgNet2.0 dataset that expands MVImgNet into a total of ~520k objects and 515 categories, which derives a 3D dataset with a larger scale that is more comparable to ones in the 2D domain. In addition to the expanded dataset scale and category range, MVImgNet2.0 is of a higher quality than MVImgNet owing to four new features: (i) most shoots capture 360-degree views of the objects, which can support the learning of object reconstruction with completeness; (ii) the segmentation manner is advanced to produce foreground object masks of higher accuracy; (iii) a more powerful structure-from-motion method is adopted to derive the camera pose for each frame of a lower estimation error; (iv) higher-quality dense point clouds are reconstructed via advanced methods for objects captured in 360-degree views, which can serve for downstream applications. Extensive experiments confirm the value of the proposed MVImgNet2.0 in boosting the performance of large 3D reconstruction models. MVImgNet2.0 will be public at luyues.github.io/mvimgnet2, including multi-view images of all 520k objects, the reconstructed high-quality point clouds, and data annotation codes, hoping to inspire the broader vision community.

==> files/mvi2_classes.json <==
{
 "1": "刷子",
 "2": "瑜伽垫",
 "3": "手提箱，行李箱",
 "4": "行李袋",
 "5": "便利贴",
 "6": "跳绳",
 "7": "白板标记",
 "8": "秤",
 "9": "usb",
 "11": "游戏手柄",
 "12": "路由器",
 "13": "吸尘器",
 "14": "直发器",
 "15": "卷发棒",
 "16": "烧烤架",
 "17": "颜料",
 "19": "救生衣",
 "20": "灭火器",
 "21": "胶水",
 "22": "胶带",
 "23": "骰子",
 "24": "骰盅",
 "25": "花瓶",
 "26": "开瓶器",
 "27": "喷壶，洒水器",
 "28": "刮窗器",
 "29": "漫步机",
 "30": "转腰轮",
 "31": "跷跷板",
 "32": "滑梯",
 "34": "仰卧起坐椅",
 "35": "哑铃",
 "36": "壶铃",
 "39": "坐蹬器",
 "40": "云梯",
 "42": "肋木",
 "43": "秋千",
 "44": "上肢牵引器",
 "45": "平步机",
 "46": "爬杆",
 "47": "压腿架",
 "48": "臂力训练器",
 "49": "双杠",
 "50": "单杠",
 "51": "立式腰背按摩器",
 "52": "太极推揉器",
 "54": "中国象棋子",
 "55": "国际象棋子",
 "56": "婴儿学步车",
 "57": "乐谱架",
 "58": "吉他变调夹",
 "59": "蜡笔",
 "60": "马克笔，记号笔，荧光笔",
 "61": "充电宝",
 "62": "三角警示牌",
 "63": "交通锥",
 "64": "消防栓",
 "65": "手推车，购物车，婴儿车",
 "66": "哨子",
 "68": "狗项圈",
 "69": "猫抓柱",
 "72": "墙壁挂钩",
 "73": "指南针",
 "74": "耳塞",
 "75": "首饰（头，耳，颈，腕）",
 "76": "方向盘",
 "77": "夹子",
 "78": "卷尺",
 "80": "修枝剪",
 "81": "榨汁机，破壁机",
 "82": "拐杖",
 "83": "血压计",
 "84": "鞋架",
 "85": "钳子",
 "86": "搓衣板",
 "87": "拖把",
 "89": "簸箕",
 "92": "肥皂",
 "93": "清香盒，除臭剂",
 "94": "清洗剂容器",
 "95": "护目镜，游泳镜",
 "98": "注射器",
 "99": "擀面杖",
 "100": "锅铲",
 "101": "麻将",
 "104": "帐篷",
 "105": "积木",
 "106": "派对帽，生日帽",
 "107": "卷轴，卷起来的锦旗",
 "108": "雕塑，塑像",
 "110": "棉被",
 "112": "垃圾箱",
 "113": "瓶装调味品",
 "114": "数码产品充电器",
 "115": "电瓶车充电器",
 "116": "充电桩",
 "118": "轮胎",
 "120": "射钉枪",
 "121": "电钻",
 "124": "鞋垫",
 "125": "瑜伽块",
 "126": "弹力带",
 "127": "马桶刷",
 "128": "化妆品/护肤品容器",
 "129": "颈枕，护颈",
 "131": "游泳脚蹼",
 "132": "游泳浮板",
 "135": "口罩",
 "136": "面具",
 "137": "凿子",
 "138": "万用表",
 "139": "烙铁",
 "140": "楼梯，台阶",
 "141": "油漆辊",
 "144": "钱包，皮夹子，卡包",
 "145": "皮带",
 "146": "护具：护膝，护肘，护腕，护踝",
 "147": "桨",
 "150": "葡萄干",
 "151": "意大利面",
 "152": "坚果",
 "153": "胶水，胶棒",
 "155": "后视镜（车）",
 "156": "雨刮器（车）",
 "157": "手机/平板支架",
 "158": "换挡杆",
 "159": "车把",
 "160": "后备箱",
 "162": "支架，撑脚",
 "164": "蚊香",
 "165": "电蚊香",
 "166": "餐具架",
 "167": "海绵",
 "168": "楔子",
 "170": "杀虫剂，农药剂",
 "173": "划船机",
 "174": "俯卧撑架",
 "176": "路标",
 "177": "案板",
 "178": "鸡米花",
 "179": "鸡块",
 "180": "鸡/鸭翅",
 "181": "汉堡",
 "182": "西葫芦",
 "183": "甜椒",
 "184": "蘑菇",
 "185": "草莓",
 "186": "橙子",
 "187": "面团",
 "188": "草帽",
 "189": "听诊器",
 "192": "CD播放器",
 "193": "唱片机",
 "194": "网球",
 "195": "排球",
 "196": "橄榄球",
 "197": "保龄球",
 "198": "假发，头发",
 "201": "铅笔盒",
 "204": "钉耙",
 "208": "练习拳击用的吊袋",
 "209": "锄头",
 "210": "铲，锹",
 "211": "螺丝刀",
 "214": "沙漏",
 "215": "熨斗，电熨斗，挂烫机",
 "216": "灯罩",
 "217": "拖鞋",
 "218": "放大镜",
 "219": "牛奶盒，果汁盒，饮料盒",
 "220": "监控",
 "221": "学位帽",
 "225": "电扇",
 "226": "气压表，晴雨表",
 "227": "双筒望远镜",
 "228": "弓",
 "229": "扫帚",
 "230": "文件夹",
 "231": "钓鱼竿",
 "232": "冰球",
 "233": "甜品",
 "235": "警棍",
 "236": "烧水壶",
 "237": "剑",
 "238": "凳子",
 "241": "栏杆",
 "242": "磁铁",
 "244": "棒球",
 "245": "棒球棒",
 "246": "羽毛球球桶",
 "248": "台历",
 "249": "警铃",
 "250": "健腹轮",
 "251": "机顶盒",
 "252": "糕点",
 "253": "笔筒",
 "255": "泡沫轴",
 "256": "按摩球",
 "257": "按摩棒",
 "258": "按摩锤",
 "260": "护眼仪",
 "263": "头部按摩仪",
 "264": "美容仪",
 "266": "纸风车",
 "267": "纸禽",
 "268": "纸飞机",
 "269": "纸船",
 "270": "纸青蛙",
 "271": "纸花",
 "272": "纸恐龙",
 "273": "纸蝴蝶",
 "274": "纸房子",
 "275": "纸扇",
 "276": "纸星星",
 "277": "果实盆栽",
 "278": "多肉",
 "279": "树叶盆栽",
 "280": "松柏类盆栽",
 "281": "薯片",
 "282": "饼干",
 "283": "爆米花",
 "284": "肉类/素鸡类零食",
 "285": "棒棒糖",
 "286": "妙脆角",
 "287": "薯条",
 "288": "蛋糕",
 "289": "口香糖",
 "290": "糖果",
 "301": "龙眼",
 "302": "荔枝",
 "303": "车厘子",
 "304": "蓝莓",
 "305": "马蹄（荸荠）",
 "306": "金橘",
 "307": "枣",
 "308": "胡萝卜",
 "309": "萝卜",
 "310": "肉丸子",
 "311": "四季豆",
 "312": "八角",
 "313": "菱角",
 "314": "盘子",
 "315": "人参果",
 "316": "红毛丹",
 "317": "油条",
 "318": "莲雾果",
 "319": "百香果",
 "320": "佛手瓜",
 "321": "橄榄",
 "322": "新鲜槟榔",
 "323": "拐枣",
 "324": "鸡爪",
 "325": "鸭爪",
 "326": "鹅卵石",
 "327": "火柴盒",
 "328": "小鞭炮",
 "329": "枸杞",
 "330": "蝴蝶结",
 "331": "螺帽螺杆",
 "401": "瓶子：酒瓶、香水瓶、沐浴液瓶",
 "402": "手枪",
 "404": "小汽车、赛车、房车",
 "405": "金属罐、易拉罐",
 "406": "碗",
 "407": "飞机",
 "408": "毛绒玩具",
 "409": "毛巾、手巾",
 "410": "玩具鸟",
 "411": "玩具昆虫",
 "412": "玩具狗",
 "413": "玩具鼠",
 "414": "玩具蛇",
 "415": "蜡烛",
 "416": "磁带",
 "417": "曲奇",
 "418": "炸面包圈，甜甜圈",
 "420": "纸箱",
 "421": "袋装零食",
 "422": "口红 唇膏",
 "423": "卫生巾 尿不湿",
 "424": "卫生纸 卷纸 抽纸",
 "425": "容器盛装的中式菜",
 "426": "花束",
 "427": "书籍",
 "428": "管类 pvc 金属管",
 "429": "气球，各种形状",
 "430": "鞋子",
 "432": "生姜",
 "433": "花菜",
 "434": "西兰花",
 "435": "包菜",
 "436": "茄子",
 "437": "西红柿",
 "438": "玉米",
 "439": "马铃薯",
 "440": "红薯",
 "441": "大白菜",
 "442": "洋葱",
 "443": "苦瓜",
 "444": "辣椒",
 "445": "黄瓜",
 "446": "柚子",
 "447": "猕猴桃",
 "448": "苹果",
 "449": "香蕉",
 "450": "梨",
 "451": "柿子",
 "452": "葡萄",
 "453": "玩具蝴蝶",
 "454": "板栗",
 "456": "打火机",
 "457": "面包",
 "458": "钥匙",
 "459": "蛋类：鸡蛋、鸭蛋、鹌鹑蛋、皮蛋",
 "460": "包子、馒头、花卷、蒸饺",
 "461": "秋葵",
 "462": "橘子",
 "463": "莲藕",
 "464": "芋头",
 "465": "大蒜",
 "466": "香肠、火腿肠",
 "467": "海鲜（基围虾，螃蟹等）",
 "468": "甘蔗",
 "469": "门窗五金（撑挡、合页、闭门器、拉手、插销）",
 "470": "灯泡",
 "471": "人参",
 "472": "木耳（干木耳）",
 "473": "海星贝壳海螺类",
 "474": "棕子（带包装的熟的都可以）",
 "475": "杏",
 "476": "无花果",
 "477": "豆干豆腐豆制品（需要立体的，豆皮这种不拍）",
 "478": "杨桃",
 "500": "棒球手套",
 "501": "热狗",
 "502": "飞盘",
 "503": "风筝",
 "504": "三明治",
 "505": "电脑扩展坞",
 "509": "滑雪板",
 "513": "收音机",
 "514": "纸巾盒",
 "515": "沙滩玩具",
 "600": "山药",
 "601": " 竹笋",
 "602": "   海带结",
 "603": "葫芦",
 "604": "紫砂壶茶壶",
 "605": "松果",
 "606": "梳子",
 "607": "台球",
 "608": "恐龙",
 "609": "鲨鱼海豚（玩具）",
 "610": "枇杷",
 "611": "海参",
 "612": "石雕（小）"
}

==> files/mvi2_classes_cn2en.json <==
{
 "刷子": "brush",
 "瑜伽垫": "Yoga mat",
 "手提箱，行李箱": "Suitcase",
 "行李袋": "duffle bag",
 "便利贴": "Post-it notes",
 "跳绳": "Jump rope",
 "白板标记": "Whiteboard markers",
 "秤": "Scale",
 "usb": "USB stick",
 "外接硬盘": "External hard drive",
 "游戏手柄": "Gamepad",
 "路由器": "Router",
 "吸尘器": "Vacuum cleaner",
 "直发器": "Hair straightener",
 "卷发棒": "Curling iron",
 "烧烤架": "Barbecue grill",
 "颜料": "pigment",
 "无人机": "Drone",
 "救生衣": "Life jacket",
 "灭火器": "Fire extinguisher",
 "胶水": "Glue",
 "胶带": "adhesive tape",
 "骰子": "Dice",
 "骰盅": "Dice Cup",
 "花瓶": "Vase",
 "开瓶器": "Bottle opener",
 "喷壶，洒水器": "Watering can, Sprinkler",
 "刮窗器": "Window Squeegee",
 "漫步机": "Air Walker",
 "转腰轮": "Twister",
 "跷跷板": "see-saw",
 "滑梯": "slide",
 "椭圆机": "Cross trainer",
 "仰卧起坐椅": "sit-up bench",
 "哑铃": "Dumbbell",
 "壶铃": "Kettlebell",
 "杠铃": "Barbell",
 "跑步机": "Treadmill",
 "坐蹬器": "Leg Press",
 "骑马机": "Body Shape",
 "肋木": "wall bars",
 "秋千": "trapeze",
 "平步机": "Cross Stepper",
 "臂力训练器": "Arm Wheel",
 "双杠": "parallel bars",
 "单杠": "horizontal bar",
 "健身自行车": "Stationary bike",
 "中国象棋子": "Chinese Chess piece",
 "国际象棋子": "Chess piece",
 "婴儿学步车": "Baby Walker",
 "乐谱架": "Sheet Music Stand",
 "吉他变调夹": "Guitar Capo",
 "蜡笔": "Crayons",
 "马克笔，记号笔，荧光笔": "Marker,  Highlighter",
 "充电宝": "Power Bank",
 "三角警示牌": "Advance warning triangles",
 "交通锥": "Traffic cone",
 "消防栓": "Fire hydrant",
 "手推车，购物车，婴儿车": "Pushcart",
 "哨子": "Whistle",
 "自动贩卖机，扭蛋机": "Vending machine",
 "狗项圈": "Dog Collar",
 "猫抓柱": "Cat Scratching Post",
 "鸟笼": "Bird Cage",
 "交通灯": "Traffic light",
 "墙壁挂钩": "Wall Hooks",
 "指南针": "Compass (navigation)",
 "耳塞": "Ear Plugs",
 "首饰（头，耳，颈，腕）": "jewelry",
 "方向盘": "Steering Wheel",
 "夹子": "Clip",
 "卷尺": "Measuring tape",
 "篮球架": "Basketball Hoop",
 "修枝剪": "Secateurs (Pruning Shears)",
 "榨汁机，破壁机": "Juicer",
 "拐杖": "Crutches",
 "血压计": "Blood Pressure Monitor",
 "鞋架": "Shoe Rack",
 "钳子": "Pliers",
 "搓衣板": "Washboard",
 "拖把": "mop",
 "清洁喷雾": "cleaning spray",
 "簸箕": "dustpan",
 "饮水机": "Water dispenser",
 "各种洗涤/洗漱用的液/剂": "cleaning suppliers",
 "肥皂": "Soap",
 "清香盒，除臭剂": "deodorant",
 "清洗剂容器": "cleaning container",
 "护目镜，游泳镜": "safety goggles",
 "耳/额温枪": "temperature gun",
 "体温计": "thermometer",
 "注射器": "syringe",
 "擀面杖": "rolling pin",
 "锅铲": "spatula",
 "麻将": "mahjong",
 "麻将桌": "mahjong table",
 "吊床": "hammock",
 "帐篷": "tent",
 "积木": "Jenga",
 "派对帽，生日帽": "party hats",
 "卷轴，卷起来的锦旗": "reel",
 "雕塑，塑像": "figurines",
 "切管机": "pipe cutter",
 "棉被": "duvet",
 "床垫": "mattress",
 "垃圾箱": "dustbin",
 "瓶装调味品": "bottled spice ",
 "数码产品充电器": "charger",
 "电瓶车充电器": "electric bike charger",
 "充电桩": "Charging station",
 "充电枪": "Charging gun",
 "轮胎": "tyre",
 "烟雾探测器": "smoke detector",
 "射钉枪": "nail gun",
 "电钻": "power drill",
 "圆锯": "circular saw",
 "增高垫": "Booster pads",
 "鞋垫": "insole",
 "瑜伽块": "yoga blocks",
 "弹力带": "resistance bands",
 "马桶刷": "toilet brush",
 "化妆品/护肤品容器": "cosmetics container",
 "颈枕，护颈": "neck pillow",
 "泳帽": "swim cap",
 "游泳脚蹼": "swim fins",
 "游泳浮板": "Floating board",
 "滑雪板": "snowboard",
 "溜冰鞋，轮滑鞋": "skates",
 "口罩": "face mask",
 "面具": "mask",
 "凿子": "chisel",
 "万用表": "multimeter",
 "烙铁": "soldering iron",
 "楼梯，台阶": "stairs",
 "油漆辊": "paint roller",
 "油漆托盘，颜料盘": "paint tray",
 "雨衣": "raincoat",
 "钱包，皮夹子，卡包": "purse, wallet",
 "皮带": "belt",
 "护具：护膝，护肘，护腕，护踝": "Protective gear",
 "桨": "oar",
 "锚": "anchor",
 "封口机": "sealer",
 "葡萄干": "raisins",
 "意大利面": "pasta",
 "坚果": "nuts",
 "胶水，胶棒": "glue",
 "后视镜（车）": "Rearview mirrors",
 "雨刮器（车）": "Wiper",
 "手机/平板支架": "Phone holder",
 "换挡杆": "gearshift ",
 "车把": "handlebar",
 "后备箱": "rear box",
 "排气管": "exhaust pipe",
 "支架，撑脚": "kickstand",
 "精油扩散器": "oil diffuser",
 "蚊香": "mosquito coil",
 "电蚊香": "Electric mosquito coils",
 "餐具架": "dish rack",
 "海绵": "sponge",
 "楔子": "wedge",
 "割草机，除草机，绿篱修剪机": "lawn mower",
 "杀虫剂，农药剂": "pesticide",
 "冲浪板": "surfboard",
 "氧气瓶": "oxygen cylinder",
 "划船机": "rowing machine",
 "俯卧撑架": "push up rack",
 "毛巾架": "Towel rail",
 "路标": "street sign",
 "案板": "chopping board",
 "鸡米花": "Chicken rice",
 "鸡块": "Chicken nuggets",
 "鸡/鸭翅": "Chicken wings",
 "汉堡": "burger",
 "西葫芦": "zucchini",
 "甜椒": "bell pepper",
 "蘑菇": "mushroom",
 "草莓": "strawberry",
 "橙子": "orange",
 "面团": "dough",
 "草帽": "straw hat",
 "听诊器": "stethoscope",
 "担架": "stretcher",
 "磁带放音机": "tape player",
 "CD播放器": "CD player",
 "唱片机": "record player",
 "网球": "tennis ball",
 "排球": "volleyball",
 "橄榄球": "rugby ball",
 "保龄球": "bowling ball",
 "假发，头发": "wig, hair",
 "pos机": "pos machine",
 "（雕像等的）底座": "pedestal",
 "铅笔盒": "pencil box",
 "复印机": "photocopier",
 "零钱罐": "piggy bank,",
 "钉耙": "rake",
 "木工刨": "carpenter's plane",
 "犁": "plow",
 "活塞": "plunger",
 "练习拳击用的吊袋": "punching bag",
 "锄头": "hoe",
 "铲，锹": "shovel",
 "螺丝刀": "screwdriver",
 "缝纫机": "sewing machine",
 "盾牌": "shield",
 "沙漏": "hourglass",
 "熨斗": "iron",
 "灯罩": "lampshade",
 "拖鞋": "Loafer",
 "放大镜": "loupe",
 "牛奶盒，果汁盒，饮料盒": "carton",
 "监控": "monitor",
 "学位帽": "mortarboard",
 "示波器": "oscilloscope",
 "调酒器": "cocktail shaker",
 "摇篮": "cradle",
 "电扇": "electric fan",
 "气压表，晴雨表": "barometer",
 "双筒望远镜": "binoculars",
 "弓": "bow",
 "扫帚": "broom",
 "钓鱼竿": "fishing rod",
 "冰球": "ice hockey",
 "甜品": "dessert",
 "热水器": "water heater",
 "警棍": "truncheon",
 "烧水壶": "teakettle",
 "剑": "sword",
 "凳子": "stool",
 "秒表": "stopwatch",
 "碎纸机": "shredder",
 "栏杆": "parapet",
 "磁铁": "magnet",
 "棒球": "baseball",
 "棒球棒": "Baseball bats",
 "羽毛球球桶": "Badminton ball barrel",
 "乒乓球桌": "Table tennis table",
 "台历": "Calendar",
 "警铃": "Alarm",
 "健腹轮": "Abdominal chakra",
 "机顶盒": "set-top box",
 "糕点": "pastry",
 "笔筒": "pen holder",
 "游戏机": "Game machine",
 "泡沫轴": "Foam rollers",
 "按摩球": "Fascial balls",
 "按摩棒": "Massage stick",
 "按摩锤": "Massage hammer",
 "筋膜枪": "Fascial gun",
 "护眼仪": "Eye protector",
 "肩颈仪": "Neck/Shoulder Massager",
 "头部按摩器": "head massager",
 "头部按摩仪": "electrical head massager",
 "美容仪": "Beauty device",
 "洁面仪": "Facial cleanser",
 "纸风车": "Origami pinwheels",
 "纸禽": "Origami birds",
 "纸飞机": "Origami airplanes",
 "纸船": "Origami boats",
 "纸青蛙": "Origami frog",
 "纸花": "Origami frog",
 "纸恐龙": "Origami dinosaur",
 "纸蝴蝶": "Origami butterfly",
 "纸房子": "Origami house",
 "纸扇": "Origami fan",
 "纸星星": "Origami Star",
 "果实盆栽": "Fruit potted plants",
 "多肉": "succulents",
 "树叶盆栽": "Leaf potted plants",
 "松柏类盆栽": "Pine potted plants",
 "薯片": "chip",
 "饼干": "biscuits",
 "爆米花": "popcorn",
 "肉类/素鸡类零食": "meat snacks",
 "棒棒糖": "lollipop",
 "妙脆角": "bugles",
 "薯条": "french fries",
 "蛋糕": "cake",
 "口香糖": "chewing gum",
 "糖果": "candy",
 "爬杆": "climbing pole",
 "上肢牵引器": "Arm Extension Apparatus",
 "压腿架": "leg press machine",
 "立式腰背按摩器": "vertical and horizontal massager",
 "太极推揉器": "Tai Chi wheel",
 "云梯": "Monkey bars",
 "熨斗，电熨斗，挂烫机": "electric iron",
 "飞机": "Air",
 "毛绒玩具": "Stuffed toy",
 "蜡烛": "la zhu蜡烛",
 "口红 唇膏": "lipstick",
 "气球，各种形状": "various geometries",
 "鞋子": "Shoe",
 "茄子": "Eggplant",
 "秋葵": "Okra",
 "杏": "Prunus Armeniaca",
 "枣": "Jujube",
 "胡萝卜": "Carrot",
 "萝卜": "Radish",
 "蝴蝶结": "bbowknot",
 "小汽车、赛车、房车": "Car",
 "毛巾、手巾": "Handkerchief",
 "生姜": "Rhizoma Zingiberis Recens",
 "西兰花": "Broccoli",
 "西红柿": "Tomato",
 "洋葱": "onion",
 "灯泡": "Incandescent light bulb",
 "油条": "Youtiao",
 "金属罐、易拉罐": "Beverage can",
 "纸箱": "Carton",
 "黄瓜": "Cucumber",
 "香蕉": "Bananas",
 "面包": "Bread",
 "海鲜（基围虾，螃蟹等）": "greasyback shrimp",
 "车厘子": "Che Lizi (cherry)",
 "鹅卵石": "Pebble",
 "炸面包圈，甜甜圈": "Doughnut",
 "花菜": "cauliflower",
 "包菜": "Cabbage",
 "猕猴桃": "Kiwifruit",
 "葡萄": "Grape",
 "板栗": "Castanea Mollissima",
 "莲藕": "Nelumbo nucifera#Uses",
 "芋头": "Chinese Yam",
 "大蒜": "garlic",
 "三明治": "Sandwich",
 "热狗": "Hot-Dog",
 " 竹笋": "Bamboo shoot",
 "石雕（小）": "Stone Statue",
 "收音机": "Radio",
 "飞盘": "Flying Disk",
 "风筝": "Kite",
 "八角": "Illicium verum",
 "佛手瓜": "Sechium Edule",
 "橄榄": "olive",
 "枸杞": "Lycium barbarum",
 "磁带": "tape",
 "书籍": "Books",
 "玉米": "Corn",
 "红薯": "Sweet potato",
 "柚子": "Grapefruit",
 "苹果": "Apple",
 "梨": "Pear",
 "橘子": "Tangerine",
 "山药": "Common Yam Rhizome (Rhizoma Dioscoreae)",
 "   海带结": "kelp knot",
 "葫芦": "Calabash",
 "松果": "pine nuts",
 "梳子": "Comb",
 "台球": "Cue sports",
 "恐龙": "Dinosaur",
 "枇杷": "Loquat",
 "海参": "sea cucumber",
 "鸡爪": "chicken feet",
 "碗": "Bowl",
 "曲奇": "Cookie",
 "卫生巾 尿不湿": "Sanitary napkin",
 "管类 pvc 金属管": "3.1 Metal Pipes",
 "打火机": "lighter",
 "钥匙": "Key",
 "蛋类：鸡蛋、鸭蛋、鹌鹑蛋、皮蛋": "ducks'/quails' eggs ",
 "甘蔗": "Sugarcane",
 "人参": "Ginseng (Ginseng Radix)",
 "木耳（干木耳）": "edible tree fungus",
 "无花果": "fig",
 "杨桃": "The Starfruit",
 "文件夹": "Folder",
 "盘子": "plate",
 "火柴盒": "a matchbox ",
 "手枪": "Handgun",
 "卫生纸 卷纸 抽纸": "toilet paper",
 "花束": "Posy",
 "大白菜": "Napa cabbage",
 "苦瓜": "Momordica charantia",
 "辣椒": "Chili pepper",
 "香肠、火腿肠": "ham sausage",
 "龙眼": "dragon eye",
 "荔枝": "Lychee",
 "蓝莓": "Blueberry",
 "马蹄（荸荠）": "Eleocharis dulcis",
 "金橘": "Kumquat",
 "四季豆": "Green bean",
 "菱角": "Water caltrop",
 "人参果": "ginseng fruit",
 "红毛丹": "Rambutan",
 "百香果": "Passiflora edulis",
 "马铃薯": "Potatos",
 "柿子": "Persimmon",
 "莲雾果": "samarangense",
 "玩具蛇": "toy snake",
 "玩具鼠": "toy mouse",
 "容器盛装的中式菜": "Chinese dish",
 "螺帽螺杆": "Nut and Screw",
 "包子、馒头、花卷、蒸饺": "Steamed buns, steamed bread, steamed twisted roll, steamed dumplings",
 "新鲜槟榔": "betel nut",
 "紫砂壶茶壶": "purple clay teapot",
 "电脑扩展坞": "Computer docking station",
 "纸巾盒": "tissue box",
 "鲨鱼海豚（玩具）": "toy shark, toy dolphin",
 "拐枣": "Hovenia acerba Lindl",
 "玩具昆虫": "toy insects",
 "玩具狗": "toy dog",
 "玩具蝴蝶": "toy butterfly",
 "棒球手套": "baseball glove",
 "沙滩玩具": "Beach toy",
 "肉丸子": "meatball",
 "鸭爪": "duck feet",
 "小鞭炮": "Small firecrackers",
 "海星贝壳海螺类": "Starfish, shells, conchs",
 "棕子（带包装的熟的都可以）": "Zongzi",
 "豆干豆腐豆制品（需要立体的，豆皮这种不拍）": "Dried tofu, bean curd, soy products",
 "瓶子：酒瓶、香水瓶、沐浴液瓶": "bottles",
 "玩具鸟": "toy birds",
 "袋装零食": "Bag snacks",
 "门窗五金（撑挡、合页、闭门器、拉手、插销）": "Door and window hardware"
}


==> files/mvi2_count.json <==
{
 "151": 2420,
 "178": 2254,
 "179": 2259,
 "180": 2040,
 "271": 2504,
 "273": 2116,
 "286": 2218,
 "59": 1263,
 "124": 1054,
 "318": 2052,
 "407": 881,
 "408": 700,
 "414": 1021,
 "415": 1001,
 "422": 1017,
 "429": 1010,
 "430": 590,
 "436": 1011,
 "461": 862,
 "475": 2021,
 "85": 1128,
 "219": 2233,
 "272": 2238,
 "7": 2151,
 "72": 2022,
 "74": 2240,
 "101": 1711,
 "12": 320,
 "157": 203,
 "186": 1000,
 "196": 366,
 "208": 136,
 "22": 2324,
 "229": 298,
 "231": 265,
 "236": 416,
 "238": 355,
 "242": 410,
 "245": 248,
 "251": 71,
 "268": 1051,
 "285": 1897,
 "66": 524,
 "77": 1938,
 "81": 55,
 "89": 177,
 "1": 240,
 "100": 618,
 "104": 10,
 "108": 143,
 "113": 511,
 "118": 1243,
 "120": 258,
 "137": 1002,
 "144": 317,
 "146": 1353,
 "165": 298,
 "167": 476,
 "176": 1136,
 "181": 1056,
 "195": 382,
 "201": 370,
 "21": 439,
 "214": 642,
 "218": 550,
 "248": 312,
 "256": 887,
 "25": 794,
 "275": 1186,
 "277": 516,
 "279": 368,
 "280": 153,
 "288": 524,
 "307": 2075,
 "308": 2073,
 "309": 160,
 "330": 457,
 "404": 1106,
 "409": 620,
 "413": 60,
 "425": 168,
 "432": 1008,
 "434": 1505,
 "437": 1014,
 "442": 1022,
 "470": 105,
 "55": 1213,
 "57": 50,
 "58": 425,
 "68": 465,
 "93": 286,
 "317": 2009,
 "331": 2113,
 "405": 1007,
 "420": 1003,
 "445": 1002,
 "449": 1005,
 "457": 1004,
 "460": 1007,
 "467": 1004,
 "303": 2025,
 "322": 2079,
 "326": 2045,
 "418": 1014,
 "433": 1011,
 "435": 1011,
 "447": 1014,
 "452": 1010,
 "454": 512,
 "463": 1010,
 "464": 1005,
 "465": 1019,
 "166": 89,
 "193": 220,
 "211": 250,
 "253": 336,
 "278": 1331,
 "284": 829,
 "35": 265,
 "61": 444,
 "73": 324,
 "87": 283,
 "9": 508,
 "92": 200,
 "95": 374,
 "164": 2032,
 "185": 2015,
 "23": 2144,
 "281": 2025,
 "136": 1217,
 "267": 1238,
 "269": 2118,
 "252": 2042,
 "183": 601,
 "282": 2057,
 "287": 826,
 "54": 1204,
 "114": 1011,
 "126": 1900,
 "153": 1702,
 "168": 1033,
 "182": 946,
 "194": 964,
 "217": 1039,
 "233": 1060,
 "98": 1155,
 "504": 920,
 "604": 571,
 "501": 277,
 "601": 1018,
 "612": 771,
 "505": 75,
 "513": 45,
 "514": 304,
 "502": 220,
 "503": 150,
 "509": 300,
 "609": 395,
 "226": 209,
 "227": 173,
 "156": 849,
 "312": 2006,
 "320": 2266,
 "321": 2102,
 "323": 2015,
 "329": 2308,
 "411": 1010,
 "412": 1163,
 "416": 962,
 "427": 1021,
 "438": 1014,
 "440": 1020,
 "446": 1001,
 "448": 1011,
 "450": 1010,
 "453": 1021,
 "462": 1027,
 "500": 112,
 "515": 1505,
 "600": 1010,
 "602": 1071,
 "603": 1005,
 "605": 1010,
 "606": 692,
 "607": 1006,
 "608": 1024,
 "610": 1015,
 "611": 1005,
 "310": 1976,
 "324": 2015,
 "325": 2004,
 "328": 2008,
 "406": 1038,
 "417": 1004,
 "423": 1009,
 "428": 1006,
 "456": 1008,
 "458": 1006,
 "459": 1014,
 "468": 1005,
 "471": 2010,
 "472": 2029,
 "473": 2020,
 "474": 2120,
 "476": 2034,
 "477": 2017,
 "478": 1014,
 "266": 2545,
 "290": 1440,
 "60": 3151,
 "135": 2009,
 "17": 2096,
 "270": 2260,
 "274": 2035,
 "276": 2137,
 "289": 1491,
 "5": 1777,
 "107": 247,
 "121": 119,
 "125": 158,
 "132": 20,
 "138": 5,
 "145": 293,
 "147": 251,
 "155": 183,
 "170": 253,
 "197": 11,
 "215": 43,
 "220": 20,
 "225": 300,
 "230": 62,
 "232": 1005,
 "237": 1552,
 "246": 205,
 "249": 10,
 "257": 246,
 "263": 10,
 "28": 273,
 "56": 5,
 "62": 382,
 "64": 196,
 "69": 221,
 "86": 162,
 "94": 435,
 "314": 2004,
 "327": 2009,
 "401": 1116,
 "402": 200,
 "410": 1003,
 "421": 1007,
 "424": 120,
 "426": 1007,
 "441": 1009,
 "443": 1011,
 "444": 1005,
 "466": 1002,
 "469": 359,
 "105": 1238,
 "150": 1129,
 "152": 2044,
 "184": 2217,
 "187": 2014,
 "283": 2053,
 "106": 2141,
 "141": 300,
 "188": 207,
 "24": 550,
 "78": 200,
 "110": 114,
 "112": 343,
 "115": 412,
 "127": 105,
 "128": 1451,
 "129": 120,
 "140": 154,
 "159": 198,
 "160": 241,
 "162": 8,
 "177": 138,
 "19": 135,
 "198": 208,
 "20": 115,
 "204": 370,
 "209": 352,
 "210": 205,
 "216": 75,
 "221": 204,
 "228": 209,
 "235": 100,
 "255": 203,
 "26": 385,
 "32": 79,
 "6": 297,
 "63": 344,
 "65": 305,
 "75": 1050,
 "8": 303,
 "99": 203,
 "131": 215,
 "2": 125,
 "3": 223,
 "4": 201,
 "116": 40,
 "14": 63,
 "173": 30,
 "192": 15,
 "250": 25,
 "27": 170,
 "29": 52,
 "30": 43,
 "31": 34,
 "34": 17,
 "36": 121,
 "39": 89,
 "40": 21,
 "42": 20,
 "43": 10,
 "44": 30,
 "45": 27,
 "46": 4,
 "47": 10,
 "48": 51,
 "49": 33,
 "50": 35,
 "51": 48,
 "52": 51,
 "13": 5,
 "139": 74,
 "16": 70,
 "241": 61,
 "11": 108,
 "15": 20,
 "158": 13,
 "174": 130,
 "189": 200,
 "244": 11,
 "258": 136,
 "260": 104,
 "264": 17,
 "76": 10,
 "80": 60,
 "82": 86,
 "83": 200,
 "84": 10,
 "301": 2016,
 "302": 1804,
 "304": 2068,
 "305": 2010,
 "306": 2005,
 "311": 2024,
 "313": 2032,
 "315": 2179,
 "316": 2001,
 "319": 2018,
 "439": 2044,
 "451": 1015
}

==> files/mvi2_en2count.json <==
{"pasta": 2420, "Chicken rice": 2254, "Chicken nuggets": 2259, "Chicken wings": 2040, "Origami frog": 2260, "Origami butterfly": 2116, "bugles": 2218, "Crayons": 1263, "insole": 1054, "samarangense": 2052, "Air": 881, "Stuffed toy": 700, "toy snake": 1021, "la zhu\u8721\u70db": 1001, "lipstick": 1017, "various geometries": 1010, "Shoe": 590, "Eggplant": 1011, "Okra": 862, "Prunus Armeniaca": 2021, "Pliers": 1128, "carton": 2233, "Origami dinosaur": 2238, "Whiteboard markers": 2151, "Wall Hooks": 2022, "Ear Plugs": 2240, "mahjong": 1711, "Router": 320, "Phone holder": 203, "orange": 1000, "rugby ball": 366, "punching bag": 136, "adhesive tape": 2324, "broom": 298, "fishing rod": 265, "teakettle": 416, "stool": 355, "magnet": 410, "Baseball bats": 248, "set-top box": 71, "Origami airplanes": 1051, "lollipop": 1897, "Whistle": 524, "Clip": 1938, "Juicer": 55, "dustpan": 177, "brush": 240, "spatula": 618, "tent": 10, "figurines": 143, "bottled spice ": 511, "tyre": 1243, "nail gun": 258, "chisel": 1002, "purse, wallet": 317, "Protective gear": 1353, "Electric mosquito coils": 298, "sponge": 476, "street sign": 1136, "burger": 1056, "volleyball": 382, "pencil box": 370, "Glue": 439, "hourglass": 642, "loupe": 550, "Calendar": 312, "Fascial balls": 887, "Vase": 794, "Origami fan": 1186, "Fruit potted plants": 516, "Leaf potted plants": 368, "Pine potted plants": 153, "cake": 524, "Jujube": 2075, "Carrot": 2073, "Radish": 160, "bbowknot": 457, "Car": 1106, "Handkerchief": 620, "toy mouse": 60, "Chinese dish": 168, "Rhizoma Zingiberis Recens": 1008, "Broccoli": 1505, "Tomato": 1014, "onion": 1022, "Incandescent light bulb": 105, "Chess piece": 1213, "Sheet Music Stand": 50, "Guitar Capo": 425, "Dog Collar": 465, "deodorant": 286, "Youtiao": 2009, "Nut and Screw": 2113, "Beverage can": 1007, "Carton": 1003, "Cucumber": 1002, "Bananas": 1005, "Bread": 1004, "Steamed buns, steamed bread, steamed twisted roll, steamed dumplings": 1007, "greasyback shrimp": 1004, "Che Lizi (cherry)": 2025, "betel nut": 2079, "Pebble": 2045, "Doughnut": 1014, "cauliflower": 1011, "Cabbage": 1011, "Kiwifruit": 1014, "Grape": 1010, "Castanea Mollissima": 512, "Nelumbo nucifera#Uses": 1010, "Chinese Yam": 1005, "garlic": 1019, "dish rack": 89, "record player": 220, "screwdriver": 250, "pen holder": 336, "succulents": 1331, "meat snacks": 829, "Dumbbell": 265, "Power Bank": 444, "Compass (navigation)": 324, "mop": 283, "USB stick": 508, "Soap": 200, "safety goggles": 374, "mosquito coil": 2032, "strawberry": 2015, "Dice": 2144, "chip": 2025, "mask": 1217, "Origami birds": 1238, "Origami boats": 2118, "pastry": 2042, "bell pepper": 601, "biscuits": 2057, "french fries": 826, "Chinese Chess piece": 1204, "charger": 1011, "resistance bands": 1900, "glue": 1702, "wedge": 1033, "zucchini": 946, "tennis ball": 964, "Loafer": 1039, "dessert": 1060, "syringe": 1155, "Sandwich": 920, "purple clay teapot": 571, "Hot-Dog": 277, "Bamboo shoot": 1018, "Stone Statue": 771, "Computer docking station": 75, "Radio": 45, "tissue box": 304, "Flying Disk": 220, "Kite": 150, "snowboard": 300, "toy shark, toy dolphin": 395, "barometer": 209, "binoculars": 173, "Wiper": 849, "Illicium verum": 2006, "Sechium Edule": 2266, "olive": 2102, "Hovenia acerba Lindl": 2015, "Lycium barbarum": 2308, "toy insects": 1010, "toy dog": 1163, "tape": 962, "Books": 1021, "Corn": 1014, "Sweet potato": 1020, "Grapefruit": 1001, "Apple": 1011, "Pear": 1010, "toy butterfly": 1021, "Tangerine": 1027, "baseball glove": 112, "Beach toy": 1505, "Common Yam Rhizome (Rhizoma Dioscoreae)": 1010, "kelp knot": 1071, "Calabash": 1005, "pine nuts": 1010, "Comb": 692, "Cue sports": 1006, "Dinosaur": 1024, "Loquat": 1015, "sea cucumber": 1005, "meatball": 1976, "chicken feet": 2015, "duck feet": 2004, "Small firecrackers": 2008, "Bowl": 1038, "Cookie": 1004, "Sanitary napkin": 1009, "3.1 Metal Pipes": 1006, "lighter": 1008, "Key": 1006, "ducks'/quails' eggs ": 1014, "Sugarcane": 1005, "Ginseng (Ginseng Radix)": 2010, "edible tree fungus": 2029, "Starfish, shells, conchs": 2020, "Zongzi": 2120, "fig": 2034, "Dried tofu, bean curd, soy products": 2017, "The Starfruit": 1014, "Origami pinwheels": 2545, "candy": 1440, "Marker,  Highlighter": 3151, "face mask": 2009, "pigment": 2096, "Origami house": 2035, "Origami Star": 2137, "chewing gum": 1491, "Post-it notes": 1777, "reel": 247, "power drill": 119, "yoga blocks": 158, "Floating board": 20, "multimeter": 5, "belt": 293, "oar": 251, "Rearview mirrors": 183, "pesticide": 253, "bowling ball": 11, "electric iron": 43, "monitor": 20, "electric fan": 300, "Folder": 62, "ice hockey": 1005, "sword": 1552, "Badminton ball barrel": 205, "Alarm": 10, "Massage stick": 246, "electrical head massager": 10, "Window Squeegee": 273, "Baby Walker": 5, "Advance warning triangles": 382, "Fire hydrant": 196, "Cat Scratching Post": 221, "Washboard": 162, "cleaning container": 435, "plate": 2004, "a matchbox ": 2009, "bottles": 1116, "Handgun": 200, "toy birds": 1003, "Bag snacks": 1007, "toilet paper": 120, "Posy": 1007, "Napa cabbage": 1009, "Momordica charantia": 1011, "Chili pepper": 1005, "ham sausage": 1002, "Door and window hardware": 359, "Jenga": 1238, "raisins": 1129, "nuts": 2044, "mushroom": 2217, "dough": 2014, "popcorn": 2053, "party hats": 2141, "paint roller": 300, "straw hat": 207, "Dice Cup": 550, "Measuring tape": 200, "duvet": 114, "dustbin": 343, "electric bike charger": 412, "toilet brush": 105, "cosmetics container": 1451, "neck pillow": 120, "stairs": 154, "handlebar": 198, "rear box": 241, "kickstand": 8, "chopping board": 138, "Life jacket": 135, "wig, hair": 208, "Fire extinguisher": 115, "rake": 370, "hoe": 352, "shovel": 205, "lampshade": 75, "mortarboard": 204, "bow": 209, "truncheon": 100, "Foam rollers": 203, "Bottle opener": 385, "slide": 79, "Jump rope": 297, "Traffic cone": 344, "Pushcart": 305, "jewelry": 1050, "Scale": 303, "rolling pin": 203, "swim fins": 215, "Yoga mat": 125, "Suitcase": 223, "duffle bag": 201, "Charging station": 40, "Hair straightener": 63, "rowing machine": 30, "CD player": 15, "Abdominal chakra": 25, "Watering can, Sprinkler": 170, "Air Walker": 52, "Twister": 43, "see-saw": 34, "sit-up bench": 17, "Kettlebell": 121, "Leg Press": 89, "Monkey bars": 21, "wall bars": 20, "trapeze": 10, "Arm Extension Apparatus": 30, "Cross Stepper": 27, "climbing pole": 4, "leg press machine": 10, "Arm Wheel": 51, "parallel bars": 33, "horizontal bar": 35, "vertical and horizontal massager": 48, "Tai Chi wheel": 51, "Vacuum cleaner": 5, "soldering iron": 74, "Barbecue grill": 70, "parapet": 61, "Gamepad": 108, "Curling iron": 20, "gearshift ": 13, "push up rack": 130, "stethoscope": 200, "baseball": 11, "Massage hammer": 136, "Eye protector": 104, "Beauty device": 17, "Steering Wheel": 10, "Secateurs (Pruning Shears)": 60, "Crutches": 86, "Blood Pressure Monitor": 200, "Shoe Rack": 10, "dragon eye": 2016, "Lychee": 1804, "Blueberry": 2068, "Eleocharis dulcis": 2010, "Kumquat": 2005, "Green bean": 2024, "Water caltrop": 2032, "ginseng fruit": 2179, "Rambutan": 2001, "Passiflora edulis": 2018, "Potatos": 2044, "Persimmon": 1015}
